Continuous Visual Feedback of Risk for Haptic Lateral Assistance

Lateral assistance systems are a significant part of the currently existing Advanced Driving Assistance System (ADAS). In most cases, such systems provide intermittent audio and haptic feedback rather than continuous feedback, making it difficult for drivers to form a clear mental model. In this paper, we propose continuous visual feedback for the lateral assistance system by leveraging the Head-Up Display (HUD) alongside haptic feedback through the steering wheel. The HUD provides visualization of the risk profile underlying the haptic feedback. We hypothesize that our proposed visualization helps form a clear mental model and improves the system's acceptance. We conduct a user study on a simulated version of a car driving on a two-lane freeway and compare the haptic lateral assistance system with and without the visualization on the HUD. While both conditions received high acceptance scores, there was no significant gain or deterioration in acceptance between them. We discuss potential improvements in the visualization based on anticipation performance and qualitative feedback from users.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

